Discovering features in gravitational-wave data through detector characterization, citizen science and machine learning

The observation of gravitational waves is hindered by the presence of transient noise (glitches). We study data from the third observing run of the Advanced LIGO detectors, and identify new glitch classes. Using training sets assembled by monitoring of the state of the detector, and by citizen-science volunteers, we update the Gravity Spy machine-learning algorithm for glitch classification. We find that a new glitch class linked to ground motion at the detector sites is especially prevalent, and identify two subclasses of this linked to different types of ground motion. Reclassification of data based on the updated model finds that 27 % of all transient noise at LIGO Livingston belongs to the new glitch class, making it the most frequent source of transient noise at that site. Our results demonstrate both how glitch classification can reveal potential improvements to gravitational-wave detectors, and how, given an appropriate framework, citizen-science volunteers may make discoveries in large data sets.

==> referee.txt <==
>> We are grateful to the referees for their feedback. Below, we respond to each of their suggestions in turn. Following their recommendations, we have made a number of modifications to the manuscript. Changes are highlighted in bold in the text.

Referee: 1

COMMENTS TO THE AUTHOR(S)
The authors present how machine learning and citizen science is used together to identify noise in gravitational-wave data. They use the most recent LIGO observing run data which allows them to identify two new different glitch subclasses, one of them (Fast Scattering) being the most dominant glitch class in the Livingston detector.

The manuscript is very well written, however I have the following comments that should be addressed before the manuscript can be accepted for publication.

>> We thank the referee for their detailed comments on the manuscript.

p.1, ln 56: "subclasses of this linked to" -> "subclasses linked to"

>> This has been changed as suggested

p.4, ln 24-26: why similarity is measured in cosine distance? Do you use the same cosine distance value to assign a glitch to a specific class?

>> The details of the similarity search are given in Coughlin et al https://arxiv.org/abs/1903.04058 We did experiment with other distance measures, but the cosine distance was convenient due to its bounded range. The cosine distance is used only for the similarity search for identifying similar glitches, but not for assigning glitches to a specific class, which is done by taking the most probable class.

p.5, ln 60: Is Gravity Spy able to correctly classify glitches that are longer than 4s duration?

>> By definition glitches are short-duration transients so it is rare to have glitches longer than 4 seconds. For example 94% of the glitches at Livingston had duration shorter than 4 seconds. Most of the glitches longer than 4 seconds belong to Slow Scattering where the arches merely repeat (resulting in the longer duration), and so the shape of the glitch is captured by sub-4 second images by the Gravity Spy, leading to correct classification.

p. 6, ln 20-22: write what confidence was used to select 7932 glitches for the previous training set

>> Initially a small data set (~100 glitches per class) was created by the detector characterization experts. This dataset was then used to train preliminary machine learning algorithms to create the final training set (~8000 training examples). There is more information about the initial training set in Zevin et al. https://arxiv.org/abs/1611.04596

p. 6, ln 33-36: I assume that Livingston has ~50% more glitches classified than Hanford detector because Livingston detector has roughly that amount more glitches than Hanford. If yes, why such discrepancy? Please write an additional sentence explaining reasons for such difference (if reasons are known).

>> We have added an explanation in Section 2.2. We agree that this is useful background

p. 6, ln 40: "both the observatories" -> "both of the observatories"

>> This has been fixed

p. 16, ln 40-41: "Ocean waves <...>, microseismic noise <...>" two parts of this sentence are not connected properly. Either rephrase or fix it.

>> We have fixed the statement.

p. 16, ln 42: "are shown" -> "is shown"

>> This sentence has been modified to make the subject plural so that the verb agrees

p. 16, ln 44-45: "The microseismic coupling explains the overall high rate of Fast Scattering <...>" - this sentence contradicts the previous sentence on p.16, ln 41: "microseismic noise is usually associated with Slow Scattering". If this is a typo in either of these two sentences, please fix it. If this not a typo, I would like to see an explanation as to why "microseismic noise is associated with Slow Scattering" but it "explains the overall high rate of Fast Scattering".

>> We added text to explain to explain that while both types of scattering are related to microseismic noise, they manifest in different ways.

p. 17, Fig. 7 (a): 85.59+0.08+14.34 = 100.01%. Revisit numbers.
p. 18, Fig. 8 (b): This is 99.99%, not 100%. Revisit numbers.

>> We have changed the Figure 8 and 7 to use 1 decimal place, which eliminates the rounding error. We have similarly updated Table 1 to be of the same precision (although these numbers do not add to 100% as they are only the top 5 classes)

p. 18, ln 31-35: What is the reason for choosing different training sets for Expert and Volunteer? You also write # of examples for Expert set but don't do the same for Volunteer set. Be consistent.

>> We think that the referee is asking about why the Volunteer training set is drawn from ER14. This is because this data was taken and uploaded to Zooniverse before the O3 data. Therefore, the first examples of the new glitch seen by volunteers would have been from this time. We have added a sentence on this. (Referee 2 asked a related point, and more details are given in the response to that below)

>> We have also added the number of Crown training examples from ER14 (221 out of total 265)

p. 19, Fig. 9: (Optional) Write the # of examples for both training sets

>> Since we have now listed the number in the main text, we have opted not to include the number here.

p. 20, Fig. 10 Top: add x-axis values

>> We have added the tick marks in Fig 10 to aid readability, but prefer the compact nature of the plot without repeated labels

p. 21, ln21-23: "<...> and thus a lowered noise floor <...>" - fix the punctuation

>> This has been fixed

p. 21, ln37-41: Volunteers not only lacked access to additional auxiliary information but also the training sets were very different, e.g. your Fig. 9 shows one of the training set differences very well. Please add this reason to your explanation (i.e. the reason that sets were different).

>> We agree that this is an important point, and following the suggestion, we have amended the conclusion to include reference to the difference in training sets

Referee: 2

COMMENTS TO THE AUTHOR(S)
This is a very interesting and clearly written paper that explains a useful application of citizen science to LIGO detector characterization, with clear advantages spelled out for improving detector performance. It is a bit unusual for a CQG paper in that large parts are rather non-technical and that it also discusses the user interface and sociology of the GravitySpy project. Still, I think it is a good fit for the journal, as it will be interesting to many practicing researchers in the community both for the specific GW application and for learning how to successfully exploit such projects. 

>> We thank the referee for their careful review. We chose CQG as the journal published the original Gravity Spy paper. We do hope that the paper reaches a wide audience, covering both those interesting in gravitational-wave detector characterisation and engaging with citizen-science projects.

There are just a few places where I suggest the authors go a bit more into technical depth:

1) The paper, especially the intro, is not quite clear on whether both new glitch classes are of high interest and the paper only focuses on the scattering for length reasons, or whether the low-freq glitches are just a side note. This includes some singular/plural confusion in p4 L27 "a new prevalent glitch classes", listing both in that line, but then without comment focusing on only one in L47f on the same page. By comparison, the abstract doesn't mention the second class at all.

>> We have expanded the abstract to include the mention of both the classes. We think that this was an excellent suggestion

>> In the introduction, we have added a new paragraph that provides more details about Fast Scattering and Low-frequency Blips, their differences from the existing glitch categories, what we know and don't know about their origin, and their adverse impact on the LIGO data quality.

2) In section 2.1.1, the initial flow of information between the CNN and the volunteers is a bit confusing: did both the CNN training set and the volunteer "earliest levels" get populated only with expert labels, or did the volunteers see CNN-labeled data, or the CNN volunteer-labeled data?

>> We have simplified the text here. The previous discussion introduced ideas about the complete Gravity Spy data set (which includes images retired after many consistent volunteer classifications) that are not relevant to discussion of the training set. The training set was initially constructed by experts, and then augmented by feedback from volunteers. The feedback gained from volunteers does partially reflect their experience from working through the levels (they will have encountered many examples of Blips and Whistles from the early levels), but this does not have a a significant impact on the overall training set's contents. Volunteer feedback was much more significant in (i) identifying images that were not good representations of glitch classes, and (ii) identifying images to use as examples of new glitch classes. We thank the referee to highlighting this text that needed clarifying.

>> In terms of the glitches seen by the volunteers, this is a mix of (i) golden training set images used to check that they can correctly identify the various classes and (ii) images labelled by the CNN (no information about the CNN labelling is shared). As the volunteers progress through the levels, the diversity of glitch classes increases, and also the images become less confidently labelled by the CNN. This increases the challenge of the work. A goal of the Gravity Spy project is to use the volunteer classifications (once a suitable consensus has been reached such that an image can be retired) to build a much expanded training set. This was not done here, the work used only the core training set; however, we will be working with the full data set in future projects.

>> An illustration of the full Gravity Spy cycle, including the level structure, is shown in Figure 2 of Coughlin et al. https://arxiv.org/abs/1903.04058 In this study, we have the feedback from the addition of new glitch classes, but not the feedback from the addition of retired images.

3) While there are already earlier papers on the GravitySpy setup, a brief summary of the structure of the CNN employed would be welcome (text or graphic).

>> We have added a brief summary of the model architecture, along with the loss function used in the training.

4) On p7 L8ff, the second argument given for why a new glitch class is needed actually seems to be a counterpoint: if there is large overlap between the new fast scattering and the old (now "slow") class, doesn't that mean the old classification was already good? It seems to me that only the first point ("none of the above" cases) actually motivates a new class.

>> We understand the referee's idea here. It is true that the glitches are similar looking. However, we know that they have different causes, and therefore to properly study each of the types of glitch, it is helpful to be able to distinguish them (for example, if we wanted to select specific time periods to analyse). We have expended the discussion below the two points to make the differences more clear.

5) On p7 L19 and p15 L35ff it would be great to write more about how ground motion is measured and then correlated with glitch activity. Here the paper is a bit too light on physics.

>> When performing detector characterization, LIGO scientists use the LIGO Summary Pages which show seismic noise plots in the multiple frequency bands for each day of operation (as discussed in Sec. 2.1). To better highlight this type of work, we have included a citation to a technical presentation on work done to identify the cause of these glitches. More details in the case of light scattering are also given in the citations included on that topic

>> We have also expanded discussion on the measurement of ground motion at the LIGO interferometers in the discussion of Fig. 10 (where we present the ground motion measurements). We think that this is the best point to discuss the details of measuring ground motion


Minor comments:

6) It should be said early in the introduction that this work concentrates on improving searches for transient CW signals, and other types of instrumental artifacts mostly relevant in searches for persistent signals are not considered.

>> We have added some phrases throughout the introduction to highlight the scope of the work, that we are looking for noise transients, and this improves observations of transient gravitational-wave signals.

7) p2 L31: To refs [7,8] please add Fiori+2020 about environmental noise in Virgo, since the sentence talks about GW detectors in general.

>> Thank you for this suggestion, we have added it

8) p2 L35: Ref [9] needs a URL or journal details.

>> We have changed the BibTeX entry so that journal details now appear

9) p2 L55: To refs [14-17] I suggest adding DalCanton+2014 and Chatziioannou+2021.

>> We thank the referee for these recommendations, and have added them.

10) p5 L27: Here one should again specify that these are tools for characterizing transient noise properties, and other tools exist for other regimes.

>> We have added a clarification on the tools available

11) p5 L33f: Please rephrase "data [...] were detected" (one does not detect data, one uses it to detect something).

>> We have rephrased this

12) p6 L44: Ref [42] for scattered light is specifically for Virgo, not LIGO. Please add a LIGO ref here, either [29] or an earlier one if known.

>> We have added both Ref. [29] (Soni et al) and two earlier references (Ottaway et al, and Valdes et al)

13) p6 L50: When the frequency of glitch types is discussed, I was wishing for a table, which then only appears much later in the paper. Could this already be referenced here?

>> We have added a parenthetical reference at the end of section 2.1

14) p7 L29: "has found" -> "has been found" or -> "was found"

>> We have changed to "is found"

15) p8 L41: Could the Q-value be defined via an equation?

>> We have included an equation for the Q-value

16) p10 L18: This only refers to moderators, not to volunteers starting the proposal process, which seems a bit unfair.

>> This is a good point, and we have clarified this as suggested

17) p10 L54: Figure reference seems to be wrong? The text is about similarity search but Fig3 is the new class proposal example.

>> We have removed the reference to a figure, as this reflected an old figure that we are no longer including

18) p15 L46: Could the "reaction chain tracking" technique be explained briefly, if it doesn't take more than 1-2 sentences?

>> We have added a few sentence to explain the suspension system, reaction chain and tracking in the second paragraph of Section 3.2.

19) p17 L35: Should this say: "Right: Crown glitches classifications under the Expert model" (using the volunteer label)?

>> This has been fixed.

20) p18 L30: "The Volunteer classifies" -> "The volunteer model classifies" or similar

>> This has been fixed

21) p19 Fig9: please regenerate with different linestyles to make this readable in B&W printouts

>> We have updated Figure 9 done with dashed line for the Fast Scattering data to distinguish it in black and white. We are grateful for this suggestion to improve accessibility

22) p21 L22: full stops -> commas

>> This has been fixed

23) p21 L37ff: If I followed correctly, the experts also had the advantage over the volunteers of having access to glitches from a longer O3 data set.

>> It is true that the expert training set is drawn from a longer period of ER14/O3. As highlighted by Referee 1 on this point, this is an important difference in explaining the results. We have accordingly updated the text. In theory, the volunteers could have also created a new class proposal using more of O3 data. The experts did not have an advantage in terms of having the data for longer in that regard. However, the ER14 data would have been seen first by the volunteers, and so it is natural that they starting drawing upon these glitches for their proposal. Before we completed this study, we did not know that the form of Fast Scattering/Crown glitches changed in any meaningful way between ER14 and O3, so it was not clear that using the O3 data would be advantageous. To highlight that this is an important consideration to check, we have added a sentence in the discussion in Section 3, and also added a statement in the conclusion.

==> referee_report.txt <==
We thank again for the comments.  We have made the requested changes.

Comment: p4 L9 reference https://dcc.ligo.org/LIGO-G1900753/ does not seem to be public accessible
Response: We have made the document public

Comment: p4 L23 "glitches transients" - pick one of these 2 words, or "glitch transients" 
Response: We have replaced it with glitches

Comment: p6 L11 "following by" -> "followed by" 
Response: We have made the requested change

Comment: p6 L24f: missing "the" in both "output of previous layer" and "in softmax layer" 
Response: We have made the requested. change
